A Case for Superconducting Accelerators

As the scaling of conventional CMOS-based technologies slows down, there is growing interest in alternative technologies that can improve performance or energy-efficiency. Superconducting circuits based on Josephson Junction (JJ) is an emerging technology that can provide devices which can be switched with pico-second latencies and consuming two orders of magnitude lower switching energy compared to CMOS. While JJ-based circuits can provide high operating frequency and energy-efficiency, this technology faces three critical challenges: limited device density and lack of area-efficient technology for memory structures, reduced gate fanout compared to CMOS, and new failure modes of Flux-Traps that occurs due to the operating environment. The lack of dense memory technology restricts the use of superconducting technology in the near term to application domains that have high compute intensity but require negligible amount of memory. In this paper, we study the use of superconducting technology to build an accelerator for SHA-256 engines commonly used in Bitcoin mining applications. We show that merely porting existing CMOS-based accelerator to superconducting technology provides 10.6X improvement in energy efficiency. Redesigning the accelerator to suit the unique constraints of superconducting technology (such as low fanout) improves the energy efficiency to 12.2X. We also investigate solutions to make the accelerator tolerant of new fault modes and show how this fault-tolerant design can be leveraged to reduce the operating current, thereby increasing the overall energy-efficiency to 46X compared to CMOS. Our paper also develops a workflow for evaluating area, performance, and power for accelerators built in superconducting technology, and this workflow can help other researchers explore designs using this technology.

==> TODO.txt <==
Check all the numbers.

Check figure citation (XXX) in workflow section

Cite AVF paper

Maybe with each figure and table we have "All JJ numbers include a cooling overhead of 300x" ?

Discuss section 3.5 (JTL stuff) with Swamit: Done
Figure 5: Change the section numbers in the Figure DONE
Figure 13: Check the workflow figure numbers DONE
Figure 4: Mention CFG and MSU: DONE
